On the algebraic construction of sparse multilevel approximations of elliptic tensor product problems

We consider the solution of elliptic problems on the tensor product of two physical domains as e.g. present in the approximation of the solution covariance of elliptic partial differential equations with random input. Previous sparse approximation approaches used a geometrically constructed multilevel hierarchy. Instead, we construct this hierarchy for a given discretized problem by means of the algebraic multigrid method (AMG). Thereby, we are able to apply the sparse grid combination technique to problems given on complex geometries and for discretizations arising from unstructured grids, which was not feasible before. Numerical results show that our algebraic construction exhibits the same convergence behaviour as the geometric construction, while being applicable even in black-box type PDE solvers.

==> solveTimes_circle_full_tp.dat <==
level time single N
3 0.0423 0.006 71
4 0.5540 0.049 320
5 13.6846 1.056 1292
6 338.2769 27.564 5234
7 8481.7 704.615 22118
8 0 16533.861 89097




==> solveTimes_circle_new.dat <==
level time N
3 0.3320 71
4 0.1578 320
5 0.2649 1292
6 2.5763 5234
7 32.7050 22118
8 347.2245 89097


==> solveTimes_wholeplate_full_tp.dat <==
level time N
3 0.49 61
4 0.29 230
5 6.3 1072
6 188.87 4703
7 4704.06 19611
8 0 80146


==> solveTimes_wholeplate_new.dat <==
level time N
3 0.0868 61
4 0.1863 230
5 0.3089 1072
6 3.0585 4703
7 41.7926 19611
8 475.0309 80146


==> study_circle_convergence_new.dat <==
level error
3 1.719257e-01
4 4.719428e-02
5 1.411431e-02
6 3.876011e-03
7 8.976757e-04
8 2.848437e-04


==> study_spanner_convergence.dat <==
level error
3 7.020416000000e-01
4 5.579381000000e-01
5 2.640589000000e-01
6 9.869699000000e-02
7 3.325888e-02


==> study_wholeplate_convergence_new.dat <==
level error
3 2.349357e-01
4 1.038476e-01
5 5.209034e-02
6 1.578620e-02
7 4.369569e-03
8 1.159805e-03

